A family of OWA operators based on Faulhaber's formulas

In this paper we develop a new family of Ordered Weighted Averaging (OWA) operators. Weight vector is obtained from a desired orness of the operator. Using Faulhaber's formulas we obtain direct and simple expressions for the weight vector without any iteration loop. With the exception of one weight, the remaining follow a straight line relation. As a result, a fast and robust algorithm is developed. The resulting weight vector is suboptimal according with the Maximum Entropy criterion, but it is very close to the optimal. Comparisons are done with other procedures.

==> figs/data/P1-ALFA.dat <==
0 1
0.02 0.98
0.04 0.96
0.06 0.94
0.08 0.92
0.1 0.9
0.12 0.88
0.14 0.86
0.16 0.84
0.18 0.82
0.2 0.8
0.22 0.78
0.24 0.76
0.26 0.74
0.28 0.72
0.3 0.7
0.32 0.68
0.34 0.66
0.36 0.64
0.38 0.62
0.4 0.6
0.42 0.58
0.44 0.56
0.46 0.54
0.48 0.52
0.5 0.50000000030048
0.52 0.52
0.54 0.54
0.56 0.56
0.58 0.58
0.6 0.6
0.62 0.62
0.64 0.64
0.66 0.66
0.68 0.68
0.7 0.7
0.72 0.72
0.74 0.74
0.76 0.76
0.78 0.78
0.8 0.8
0.82 0.82
0.84 0.84
0.86 0.86
0.88 0.88
0.9 0.9
0.92 0.92
0.94 0.94
0.96 0.96
0.98 0.98
1 1


==> figs/data/P1-DISPERSION.dat <==
0 0
0.02 0.2851418968741
0.04 0.46530306374454
0.06 0.60894870249586
0.08 0.73021496154294
0.1 0.83556876174849
0.12 0.92866336750027
0.14 1.0118115909511
0.16 1.0865890658041
0.18 1.1541260691019
0.2 1.2152644288279
0.22 1.2706465807112
0.24 1.3207853145247
0.26 1.3660858314996
0.28 1.4068763380939
0.3 1.443425387511
0.32 1.4759542641282
0.34 1.5046460157328
0.36 1.5296521529877
0.38 1.551097682628
0.4 1.5690842526074
0.42 1.5836924586313
0.44 1.5949899168554
0.46 1.6030255521911
0.48 1.6078335190449
0.5 1.6093901079829
0.52 1.6078256422829
0.54 1.6030218749105
0.56 1.5949877601867
0.58 1.5836911576579
0.6 1.5690825454034
0.62 1.5510957406368
0.64 1.5296505732187
0.66 1.5046447583671
0.68 1.4759533084829
0.7 1.4434247264037
0.72 1.4068759754242
0.74 1.3660857817435
0.76 1.3207856037137
0.78 1.2706472489558
0.8 1.2152632625892
0.82 1.1541245471669
0.84 1.0865877901712
0.86 1.0118106169276
0.88 0.92866278729136
0.9 0.8355687358988
0.92 0.73021579108973
0.94 0.60895102282524
0.96 0.46530851812439
0.98 0.28515705629605
1 0.042791079899551


==> figs/data/P1-ORNESS.dat <==
0 0
0.02 0.019999999999988
0.04 0.040000000000004
0.06 0.060000000000001
0.08 0.08
0.1 0.099999999999999
0.12 0.12
0.14 0.14
0.16 0.16
0.18 0.18
0.2 0.2
0.22 0.22
0.24 0.24
0.26 0.26
0.28 0.28
0.3 0.3
0.32 0.32
0.34 0.34
0.36 0.36
0.38 0.38
0.4 0.4
0.42 0.42
0.44 0.44
0.46 0.46
0.48 0.48
0.5 0.50229919307427
0.52 0.52002875204275
0.54 0.54000645547067
0.56 0.56000252851894
0.58 0.58000122069871
0.6 0.60000064661541
0.62 0.62000035240615
0.64 0.64000018617543
0.66 0.66000008608882
0.68 0.68000002329537
0.7 0.69999998296681
0.72 0.71999995690256
0.74 0.7399999403006
0.76 0.75999993021873
0.78 0.77999992478844
0.8 0.79999992279098
0.82 0.81999992341456
0.84 0.83999992611311
0.86 0.85999993052406
0.88 0.87999993641414
0.9 0.89999994364756
0.92 0.91999995216694
0.94 0.93999996198165
0.96 0.95999997315768
0.98 0.97999998579822
1 0.99999999975682


==> figs/data/P1-W1.dat <==
0 0
0.02 2.8009418073671E-5
0.04 0.0003141158773048
0.06 0.0011527833186831
0.08 0.0027215195906486
0.1 0.0050964256899211
0.12 0.0082952094565369
0.14 0.01230656121571
0.16 0.017106459491792
0.18 0.022666600121424
0.2 0.028958656102554
0.22 0.035956662202904
0.24 0.043636244782989
0.26 0.05197675438359
0.28 0.060960643625772
0.3 0.070573373729912
0.32 0.080803276077725
0.34 0.091641409313746
0.36 0.1030814327169
0.38 0.11511950628693
0.4 0.12775434110299
0.42 0.14098728847399
0.44 0.15482127881042
0.46 0.16926216118542
0.48 0.18431831539627
0.5 0.20185228484278
0.52 0.2163484551617
0.54 0.23330943527
0.56 0.25096329096533
0.58 0.26932105550871
0.6 0.2884097507714
0.62 0.30826261905952
0.64 0.32891797665672
0.66 0.35042134827243
0.68 0.37282613515439
0.7 0.39619515711657
0.72 0.42060264960197
0.74 0.44613686345314
0.76 0.47290348454081
0.78 0.50103018915698
0.8 0.53067347386934
0.82 0.56202641669626
0.84 0.59532907522812
0.86 0.63088755037266
0.88 0.66909715230202
0.9 0.71047743072144
0.92 0.75572326636701
0.94 0.80577793617477
0.96 0.86193043463096
0.98 0.92592077029278
1 0.99824297488207


==> figs/data/P1-W2.dat <==
0 0
0.02 0.00037721250251904
0.04 0.0022724190480947
0.06 0.0059260223287683
0.08 0.011108105714732
0.1 0.017510559156312
0.12 0.024858191410808
0.14 0.032928818387528
0.16 0.041548109162683
0.18 0.050579617243956
0.2 0.059915648056928
0.22 0.069470088761036
0.24 0.079172578993132
0.26 0.08896507445295
0.28 0.098798600842496
0.3 0.10863102661623
0.32 0.11842537438338
0.34 0.1281485191304
0.36 0.13777016451454
0.38 0.14726201882579
0.4 0.15659707707631
0.42 0.16574897214571
0.44 0.17469182577598
0.46 0.1833993843691
0.48 0.19184468720298
0.5 0.20091751479194
0.52 0.20784535998061
0.54 0.21531939045416
0.56 0.22241386305451
0.58 0.22908453532948
0.6 0.23528827283911
0.62 0.2409772525295
0.64 0.24609806728701
0.66 0.25058931397656
0.68 0.25438009628952
0.7 0.25738771751954
0.72 0.25951469419865
0.74 0.26064482636365
0.76 0.2606379423713
0.78 0.25932275171437
0.8 0.25648624262451
0.82 0.25186030089566
0.84 0.24510311547803
0.86 0.23576698976508
0.88 0.22325435333741
0.9 0.20674847589017
0.92 0.18510439717095
0.94 0.15667534697485
0.96 0.11903928451352
0.98 0.06859121613275
1 0.0033674864608316


==> figs/data/P1-W3.dat <==
0 0
0.02 0.0050844154486086
0.04 0.016444494028162
0.06 0.030468209995207
0.08 0.04534278469337
0.1 0.060167072853815
0.12 0.074495009511555
0.14 0.088109980979112
0.16 0.10091314479316
0.18 0.11286698409584
0.2 0.12396592891051
0.22 0.13422028155466
0.24 0.14364973116698
0.26 0.15227648542198
0.28 0.16012345234589
0.3 0.16721281921185
0.32 0.17356528855708
0.34 0.17919968913798
0.36 0.1841328003487
0.38 0.18837929622325
0.4 0.19195162240399
0.42 0.1948599146505
0.44 0.1971132153167
0.46 0.19871807989689
0.48 0.19967915600621
0.5 0.19998707362602
0.52 0.19967719051608
0.54 0.19871715042273
0.56 0.19711265545032
0.58 0.19485955841741
0.6 0.19195120719756
0.62 0.18837885070335
0.64 0.18413243760525
0.66 0.17919939834153
0.68 0.17356506315637
0.7 0.16721265534948
0.72 0.16012334797673
0.74 0.15227643975465
0.76 0.14364974422619
0.78 0.13422035371364
0.8 0.12396572580571
0.82 0.11286674938869
0.84 0.10091296447414
0.86 0.088109856507676
0.88 0.074494938884664
0.9 0.060167044683805
0.92 0.045342764332368
0.94 0.030468106806676
0.96 0.016444084789696
0.98 0.0050831737709147
1 -0.0014722433091103


==> figs/data/P1-W4.dat <==
0 0
0.02 0.068587493922884
0.04 0.11903729129019
0.06 0.15667437974855
0.08 0.18510403510647
0.1 0.20674847406375
0.12 0.22325456891832
0.14 0.23576733801635
0.16 0.24510354495845
0.18 0.25186077959076
0.2 0.25648657359798
0.22 0.25932252179596
0.24 0.2606378215547
0.26 0.26064478826284
0.28 0.25951471827765
0.3 0.25738778680797
0.32 0.25438019542482
0.34 0.25058942707785
0.36 0.24609817489138
0.38 0.24097732592842
0.4 0.23528815955113
0.42 0.22908410036591
0.44 0.22241297679698
0.46 0.21531704235727
0.48 0.20783436479355
0.5 0.1990609412981
0.52 0.19183072655019
0.54 0.18339560859474
0.56 0.17469005015025
0.58 0.16574793793677
0.6 0.15659635046361
0.62 0.14726147439132
0.64 0.13776976100334
0.66 0.12814821265281
0.68 0.11842513738263
0.7 0.10863084014336
0.72 0.098798450652926
0.74 0.088964948789606
0.76 0.079172467145428
0.78 0.069469979955453
0.8 0.059915616201611
0.82 0.05057962540881
0.84 0.041548128157586
0.86 0.03292883829497
0.88 0.024858198666914
0.9 0.017510534666366
0.92 0.011108023022154
0.94 0.0059258486896217
0.96 0.0022721309869381
0.98 0.00037686608169424
1 -0.00012987326527822


==> figs/data/P1-W5.dat <==
0 1
0.02 0.92592286870787
0.04 0.86193167975626
0.06 0.80577860460879
0.08 0.75572355489478
0.1 0.7104774682362
0.12 0.66909702070278
0.14 0.6308873014013
0.16 0.59532874159391
0.18 0.56202601894802
0.2 0.53067319333203
0.22 0.50103044568544
0.24 0.47290362350221
0.26 0.44613689747865
0.28 0.4206025849082
0.3 0.39619499363404
0.32 0.372825865557
0.34 0.35042095534002
0.36 0.32891742752848
0.38 0.30826185273562
0.4 0.28840879986558
0.42 0.26931972436389
0.44 0.25096070329992
0.46 0.23330333219133
0.48 0.21632347660099
0.5 0.19813909785413
0.52 0.18429327076065
0.54 0.16925592811217
0.56 0.15481849397332
0.58 0.1409856900544
0.6 0.1277534528633
0.62 0.11511901099697
0.64 0.10308109111462
0.66 0.091641156703098
0.68 0.08080307446212
0.7 0.070573198995131
0.72 0.060960479352403
0.74 0.051976588598073
0.76 0.043636068133058
0.78 0.035956466881609
0.8 0.028958714409088
0.82 0.022666709203558
0.84 0.017106544688793
0.86 0.012306617714967
0.88 0.0082952326541137
0.9 0.0050964119457058
0.92 0.0027214682242346
0.94 0.0011527010756293
0.96 0.00031402502848671
0.98 2.7953719521959E-5
1 -8.3447735487709E-6


==> figs/data/P2-ALFA.dat <==
0 0
0.02 0.07478185255963
0.04 0.1383504716838
0.06 0.19470986137653
0.08 0.24326346548569
0.1 0.28730750952973
0.12 0.32714532714533
0.14 0.36348469681803
0.16 0.39682106348773
0.18 0.42715442715443
0.2 0.45548578881912
0.22 0.48270492714937
0.24 0.50714350714351
0.26 0.53115742004631
0.28 0.55338166449278
0.3 0.57460490793824
0.32 0.5938261493817
0.34 0.61304739082517
0.36 0.63144963144963
0.38 0.64948787171009
0.4 0.66570611015055
0.42 0.68192434859102
0.44 0.69792014236459
0.46 0.71303626859182
0.48 0.72757606090939
0.5 0.74174174159713
0.52 0.75538164427053
0.54 0.76849576849577
0.56 0.781609892721
0.58 0.79372301594524
0.6 0.80586647253314
0.62 0.81794926239371
0.64 0.83006238561794
0.66 0.84117450784117
0.68 0.85228663006441
0.7 0.86239775128664
0.72 0.87350987350987
0.74 0.88362099473211
0.76 0.89373211595434
0.78 0.90384323717657
0.8 0.9129533573978
0.82 0.92306447862003
0.84 0.93217459884127
0.86 0.9412847190625
0.88 0.95039483928373
0.9 0.95850395850396
0.92 0.96761407872519
0.94 0.97572319794542
0.96 0.98398398398398
0.98 0.99199199199199
1 0.995995995996


==> figs/data/P2-DISPERSION.dat <==
0 0
0.02 0.2872939482352
0.04 0.4663164302806
0.06 0.6112923761016
0.08 0.73059287230113
0.1 0.83575322980954
0.12 0.92872503177505
0.14 1.0116886792755
0.16 1.085988576687
0.18 1.1517487952909
0.2 1.2111983575013
0.22 1.2661040118826
0.24 1.3131596760797
0.26 1.3569288222253
0.28 1.3948590672853
0.3 1.4283861256537
0.32 1.4561386029806
0.34 1.4810634175024
0.36 1.5019358355209
0.38 1.5191963558096
0.4 1.5317039148967
0.42 1.5410423169758
0.44 1.5468329860816
0.46 1.5488629413667
0.48 1.5473487775996
0.5 1.5423218351868
0.52 1.5338440073665
0.54 1.5220468032964
0.56 1.5063652058505
0.58 1.4881412148376
0.6 1.4659668702026
0.62 1.4397075942665
0.64 1.4088272082464
0.66 1.3761535450575
0.68 1.3389736878561
0.7 1.3009080311761
0.72 1.2540236551357
0.74 1.2063710011095
0.76 1.1535293985133
0.78 1.0950127780004
0.8 1.0369560339854
0.82 0.96597574208251
0.84 0.89547205716021
0.86 0.81798803136981
0.88 0.73257101370036
0.9 0.64884967196261
0.92 0.54456295568611
0.94 0.44059334867196
0.96 0.320594174391
0.98 0.18430339652803
1 0.10377433839327


==> figs/data/P2-ORNESS.dat <==
0 0
0.02 0.020207324358301
0.04 0.040128692989974
0.06 0.06036263393694
0.08 0.080087681661027
0.1 0.10009807751269
0.12 0.12016040277009
0.14 0.14027279996431
0.16 0.16039361139991
0.18 0.18021220200785
0.2 0.20012362742543
0.22 0.22061839632953
0.24 0.24023193675691
0.26 0.26068503381618
0.28 0.28071441562331
0.3 0.30087773437263
0.32 0.32005211565211
0.34 0.3401311174825
0.36 0.36023515828276
0.38 0.38081118174494
0.4 0.40007086704559
0.42 0.42007525950574
0.44 0.44055613057229
0.46 0.46061809702182
0.48 0.48058331354197
0.5 0.50067838774547
0.52 0.52064811923732
0.54 0.54043426150483
0.56 0.56080932652276
0.58 0.58016436565702
0.6 0.60009546783118
0.62 0.62046213884795
0.64 0.64142729145531
0.66 0.66115155358229
0.68 0.68135543951628
0.7 0.70016368820091
0.72 0.72130877388742
0.74 0.74098862657391
0.76 0.76109453169077
0.78 0.78163354943644
0.8 0.8005161732175
0.82 0.82189867791842
0.84 0.84155289477483
0.86 0.86158097082886
0.88 0.88198828776842
0.9 0.90047670803974
0.92 0.92161567667487
0.94 0.94076406035085
0.96 0.96059612294145
0.98 0.98013965956488
1 0.99002998993393


==> figs/data/P2-W1.dat <==
0 0
0.02 3.1431319380958E-5
0.04 0.00036705171854687
0.06 0.0014385260905644
0.08 0.0035040781439277
0.1 0.0068157616000464
0.12 0.011455531293707
0.14 0.017457468931117
0.16 0.024797159638639
0.18 0.033292794516802
0.2 0.043042794882221
0.22 0.05429144037932
0.24 0.066151360848952
0.26 0.079597784595805
0.28 0.093779376163258
0.3 0.1090147403538
0.32 0.12434956577311
0.34 0.14124784313497
0.36 0.15898488237316
0.38 0.1779450937954
0.4 0.1963950962875
0.42 0.21624555339268
0.44 0.23725963443975
0.46 0.25849229772805
0.48 0.28023245102483
0.5 0.30269892504348
0.52 0.32558679295533
0.54 0.34879222758552
0.56 0.37321646730252
0.58 0.39689549351722
0.6 0.42174779814999
0.62 0.4476163132268
0.64 0.47472665032322
0.66 0.5006626931188
0.68 0.52764713680217
0.7 0.55313524870333
0.72 0.58219981733602
0.74 0.60962778383491
0.76 0.6380135472979
0.78 0.66737914811804
0.8 0.69469549392389
0.82 0.72598647058729
0.84 0.75507416331975
0.86 0.78502718805441
0.88 0.81586253667913
0.9 0.84406588544744
0.92 0.87661591695978
0.94 0.90637316644176
0.96 0.93745864509842
0.98 0.96835068707762
1 0.98407991975986


==> figs/data/P2-W2.dat <==
0 0
0.02 0.00038779830413915
0.04 0.0022835287100117
0.06 0.0059464014233676
0.08 0.010895959378888
0.1 0.016903664685665
0.12 0.023559003210307
0.14 0.030568572526795
0.16 0.037690707835395
0.18 0.044647141914259
0.2 0.051455737130903
0.22 0.058181334862776
0.24 0.06428547420341
0.26 0.070258079112939
0.28 0.075685006619993
0.3 0.08070474753506
0.32 0.085052738070201
0.34 0.089153476466441
0.36 0.09279245081892
0.38 0.096031874472675
0.4 0.098622461030839
0.42 0.10086433851289
0.44 0.10269241274116
0.46 0.10403058452065
0.48 0.10492438780022
0.5 0.10539314807009
0.52 0.10543558374067
0.54 0.1050708774122
0.56 0.10428031185039
0.58 0.10314716776799
0.6 0.10159891316414
0.62 0.099625556395616
0.64 0.097189736832723
0.66 0.094531544941193
0.68 0.091448108428502
0.7 0.0882563734377
0.72 0.084305856380067
0.74 0.080291687520762
0.76 0.075861685356929
0.78 0.071000009896303
0.8 0.066236475991282
0.82 0.060509138529627
0.84 0.054938986871082
0.86 0.048967639864714
0.88 0.042582640486391
0.9 0.036541015861843
0.92 0.029339559701646
0.94 0.022550762431291
0.96 0.015258736847991
0.98 0.0078171599360454
1 0.0039561001799391


==> figs/data/P2-W3.dat <==
0 0
0.02 0.0051775543071533
0.04 0.016496087700425
0.06 0.030532293252805
0.08 0.044783107968861
0.1 0.058830186349542
0.12 0.072011683633315
0.14 0.084096951192275
0.16 0.094980487525184
0.18 0.10452171349806
0.2 0.11296886197412
0.22 0.12053166730522
0.24 0.12675920893047
0.26 0.13227320320511
0.28 0.1367678562707
0.3 0.14045231342074
0.32 0.143228139767
0.34 0.14542659676705
0.36 0.14695145292409
0.38 0.14785782493809
0.4 0.14814714710762
0.42 0.14791135222811
0.44 0.147140651123
0.46 0.14589805727
0.48 0.14421106458356
0.5 0.14208873811413
0.52 0.13957928633142
0.54 0.13672283994258
0.56 0.13341738776171
0.58 0.12995363059519
0.6 0.12607417801334
0.62 0.12179924052647
0.64 0.11708735556819
0.66 0.11238053724918
0.68 0.10729750073721
0.7 0.1023385085316
0.72 0.096514057271612
0.74 0.090866785017281
0.76 0.084881998201168
0.78 0.078553496422483
0.8 0.07255190171796
0.82 0.065552544232537
0.84 0.058936516556633
0.86 0.052022320360284
0.88 0.044805420779771
0.9 0.03812318558897
0.92 0.030321757691659
0.94 0.023112019270117
0.96 0.015507098790582
0.98 0.0078802651625725
1 0.0039720041002605


==> figs/data/P2-W4.dat <==
0 0
0.02 0.069185068628957
0.04 0.11920380355482
0.06 0.15679264060979
0.08 0.18408031999401
0.1 0.20475789689448
0.12 0.220119109008
0.14 0.23136170416784
0.16 0.23935270848851
0.18 0.24469277722531
0.2 0.24801839483187
0.22 0.24970048460205
0.24 0.24994746316068
0.26 0.24902835313246
0.28 0.24714942543883
0.3 0.24443310662864
0.32 0.24119570577139
0.34 0.23721947445671
0.36 0.23272084533346
0.38 0.22765307850393
0.4 0.22254140572459
0.42 0.21690310445733
0.44 0.21082744406068
0.46 0.20461532907312
0.48 0.19820815750078
0.5 0.19156093036944
0.52 0.18477998124311
0.54 0.17790982355547
0.56 0.17069572580639
0.58 0.16372672406484
0.6 0.15644558320568
0.62 0.14890815224482
0.64 0.14105864289381
0.66 0.133599732532
0.68 0.12589388409653
0.7 0.11866762061401
0.72 0.11049014252217
0.74 0.10283473835915
0.76 0.094974885098342
0.78 0.086910582739745
0.8 0.07946948576467
0.82 0.07101632527058
0.84 0.063224932093801
0.86 0.055267570783086
0.88 0.047144241338436
0.9 0.039773871605703
0.92 0.031336844372102
0.94 0.023687249802254
0.96 0.015759503246991
0.98 0.0079438798157517
1 0.0039879719559399


==> figs/data/P2-W5.dat <==
0 1
0.02 0.92521814744037
0.04 0.8616495283162
0.06 0.80529013862347
0.08 0.75673653451431
0.1 0.71269249047027
0.12 0.67285467285467
0.14 0.63651530318197
0.16 0.60317893651227
0.18 0.57284557284557
0.2 0.54451421118088
0.22 0.51729507285063
0.24 0.49285649285649
0.26 0.46884257995369
0.28 0.44661833550722
0.3 0.42539509206176
0.32 0.4061738506183
0.34 0.38695260917483
0.36 0.36855036855037
0.38 0.35051212828991
0.4 0.33429388984945
0.42 0.31807565140898
0.44 0.30207985763541
0.46 0.28696373140818
0.48 0.27242393909061
0.5 0.25825825840287
0.52 0.24461835572947
0.54 0.23150423150423
0.56 0.218390107279
0.58 0.20627698405476
0.6 0.19413352746686
0.62 0.18205073760629
0.64 0.16993761438206
0.66 0.15882549215883
0.68 0.14771336993559
0.7 0.13760224871336
0.72 0.12649012649013
0.74 0.11637900526789
0.76 0.10626788404566
0.78 0.09615676282343
0.8 0.087046642602198
0.82 0.076935521379966
0.84 0.067825401158735
0.86 0.058715280937503
0.88 0.049605160716272
0.9 0.041496041496041
0.92 0.03238592127481
0.94 0.02427680205458
0.96 0.016016016016016
0.98 0.008008008008008
1 0.004004004004004


==> figs/data/P3-ALFA.dat <==
0 0
0.02 0.02
0.04 0.04
0.06 0.06
0.08 0.08
0.1 0.1
0.12 0.12
0.14 0.14
0.16 0.16
0.18 0.18
0.2 0.2
0.22 0.22
0.24 0.24
0.26 0.26
0.28 0.28
0.3 0.3
0.32 0.32
0.34 0.34
0.36 0.36
0.38 0.38
0.4 0.4
0.42 0.42
0.44 0.44
0.46 0.46
0.48 0.48
0.5 0.5
0.52 0.52
0.54 0.54
0.56 0.56
0.58 0.58
0.6 0.6
0.62 0.62
0.64 0.64
0.66 0.66
0.68 0.68
0.7 0.7
0.72 0.72
0.74 0.74
0.76 0.76
0.78 0.78
0.8 0.8
0.82 0.82
0.84 0.84
0.86 0.86
0.88 0.88
0.9 0.9
0.92 0.92
0.94 0.94
0.96 0.96
0.98 0.98
1 1


==> figs/data/P3-DISPERSION.dat <==
0 0
0.02 0.10003232473325
0.04 0.17493516986598
0.06 0.24144669809735
0.08 0.30299385827849
0.1 0.36116419698899
0.12 0.41687157757018
0.14 0.47070539317685
0.16 0.52307260590148
0.18 0.57426624223715
0.2 0.62450218589649
0.22 0.67394024796901
0.24 0.72269895856522
0.26 0.77086184399051
0.28 0.81848369188178
0.3 0.86559410036872
0.32 0.91219977490868
0.34 0.95828595068287
0.36 1.0038171791869
0.38 1.0487376326483
0.4 1.0929708709784
0.42 1.1364191506589
0.44 1.1789642805158
0.46 1.2204650560143
0.48 1.2607566148311
0.5 1.2996509635496
0.52 1.3369254021935
0.54 1.3723402201392
0.56 1.4056166212699
0.58 1.4364438254818
0.6 1.4644729272134
0.62 1.4893131821638
0.64 1.5105319981141
0.66 1.527644018753
0.68 1.5401066172304
0.7 1.5473120467481
0.72 1.5485777544031
0.74 1.543134247699
0.76 1.5301096311845
0.78 1.508509503964
0.8 1.4771858499578
0.82 1.4348048934144
0.84 1.3798046906481
0.86 1.310303978609
0.88 1.2239909892174
0.9 1.1179317902663
0.92 0.98822961387263
0.94 0.82934665997679
0.96 0.6325009216364
0.98 0.38052559110042
1 0.047146087863766


==> figs/data/P3-ORNESS.dat <==
0 0
0.02 0.0051021347057235
0.04 0.01041681869339
0.06 0.015957488931708
0.08 0.021738541821034
0.1 0.02777533319338
0.12 0.034084178312406
0.14 0.040682351873424
0.16 0.047588088003397
0.18 0.05482058026094
0.2 0.062400018066259
0.22 0.070347829079242
0.24 0.078685778711595
0.26 0.087436901042997
0.28 0.09662518958478
0.3 0.10627559727993
0.32 0.11641403650307
0.34 0.1270673790605
0.36 0.13826345619015
0.38 0.1500310585616
0.4 0.16240006139991
0.42 0.17540158686093
0.44 0.18906683029766
0.46 0.20342842290076
0.48 0.21851995529253
0.5 0.23437500000016
0.52 0.25103199908955
0.54 0.26852448889767
0.56 0.2868908753002
0.58 0.30616954607769
0.6 0.32640014303023
0.62 0.34762341817184
0.64 0.36987998066442
0.66 0.39321205880961
0.68 0.41766284034067
0.7 0.44327647242254
0.72 0.4700980616518
0.74 0.49817367405668
0.76 0.52755033509706
0.78 0.55827602966448
0.8 0.5904002754106
0.82 0.62397333255713
0.84 0.65904523644881
0.86 0.69566781249825
0.88 0.73389384554969
0.9 0.77377707987904
0.92 0.81537221919385
0.94 0.85873492663333
0.96 0.90392182476832
0.98 0.95099049560135
1 0.99970378062355


==> figs/data/P3-W1.dat <==
0 0
0.02 1.609004138544E-7
0.04 2.5661878010208E-6
0.06 1.2978040990939E-5
0.08 4.099636541785E-5
0.1 0.00010005879312079
0.12 0.00020744068274361
0.14 0.00038425511953493
0.16 0.00065545291534821
0.18 0.0010498226086417
0.2 0.0016000094689875
0.22 0.0023426729686816
0.24 0.0033179871554517
0.26 0.0045701026520194
0.28 0.0061470078077117
0.3 0.00810052869846
0.32 0.010486329126801
0.34 0.013363910621875
0.36 0.016796612439428
0.38 0.020851611561811
0.4 0.02560007473219
0.42 0.031117403041306
0.44 0.037481748413273
0.46 0.044775649914705
0.48 0.053085484338821
0.5 0.062500000000234
0.52 0.073117647761007
0.54 0.08503191897854
0.56 0.098346007557682
0.58 0.11316547892468
0.6 0.12960024934666
0.62 0.14776439304246
0.64 0.16777388025254
0.66 0.18974963848744
0.68 0.21381643298425
0.7 0.24010286670669
0.72 0.26874138034509
0.74 0.29986825231637
0.76 0.33362359876406
0.78 0.3701513735583
0.8 0.40960058456577
0.82 0.4521236825926
0.84 0.49787441066085
0.86 0.54701208472492
0.88 0.5996998584658
0.9 0.65610472329112
0.92 0.71639750833508
0.94 0.78075288045851
0.96 0.84934934424882
0.98 0.92236924202004
1 0.99929168929022


==> figs/data/P3-W2.dat <==
0 0
0.02 7.8610220661456E-6
0.04 6.1510397958979E-5
0.06 0.00020317164484906
0.08 0.00047123055330215
0.1 0.00090023518727921
0.12 0.0015208958841364
0.14 0.0023600852546251
0.16 0.0034408381828918
0.18 0.0047823518264783
0.2 0.0064000141270605
0.22 0.0083055831796064
0.24 0.010506485335476
0.26 0.013006555667949
0.28 0.015805791523696
0.3 0.018900352522788
0.32 0.022282560558687
0.34 0.025940899798253
0.36 0.02986001668174
0.38 0.034020719922797
0.4 0.03840001853525
0.42 0.042971123761094
0.44 0.047703146764087
0.46 0.052561534173616
0.48 0.057507894892459
0.5 0.0625
0.52 0.067491783236193
0.54 0.07243334003362
0.56 0.077270928485438
0.58 0.081946968861404
0.6 0.086399958227607
0.62 0.090564439402457
0.64 0.094371462952608
0.66 0.097748087063555
0.68 0.10061753219418
0.7 0.10289918107678
0.72 0.10450857871702
0.74 0.10535743239398
0.76 0.10535361166013
0.78 0.10440114834133
0.8 0.10239978051087
0.82 0.099245489043316
0.84 0.094831404473549
0.86 0.089046196543164
0.88 0.081774697267157
0.9 0.07289790093392
0.92 0.062292964105238
0.94 0.049833205616294
0.96 0.035388106575663
0.98 0.018823310365318
1 0.00035154391378395


==> figs/data/P3-W3.dat <==
0 0
0.02 0.00039233407752
0.04 0.00153655541424
0.06 0.00338467831416
0.08 0.00588871708128
0.1 0.0090006860196
0.12 0.01267259943312
0.14 0.01685647162584
0.16 0.02150431690176
0.18 0.02656814956488
0.2 0.032000015603952
0.22 0.037752131051712
0.24 0.043776182709072
0.26 0.050024184880032
0.28 0.056448151868592
0.3 0.063000097978752
0.32 0.069632037514512
0.34 0.076295984779872
0.36 0.082943954078832
0.38 0.089527959715392
0.4 0.09599998433256
0.42 0.1023118907976
0.44 0.10841578242264
0.46 0.11426367351168
0.48 0.11980757836872
0.5 0.12499999999992
0.52 0.1297914866028
0.54 0.13413551858784
0.56 0.13798362155688
0.58 0.14128780981392
0.6 0.14399990762573
0.62 0.14607161475509
0.64 0.14745535599485
0.66 0.14810314564901
0.68 0.14796699802157
0.7 0.14699892741653
0.72 0.14515094813789
0.74 0.14237507448965
0.76 0.13862332077581
0.78 0.13384770130037
0.8 0.12799978692336
0.82 0.12103130436408
0.84 0.1128949048656
0.86 0.10354260273192
0.88 0.09292641226704
0.9 0.08099834777496
0.92 0.06771042355968
0.94 0.0530146539252
0.96 0.03686305317552
0.98 0.01920763561464
1 0.000236966796


==> figs/data/P3-W4.dat <==
0 0
0.02 0.019599644
0.04 0.038399368
0.06 0.056399172
0.08 0.073599056
0.1 0.08999902
0.12 0.105599064
0.14 0.120399188
0.16 0.134399392
0.18 0.147599676
0.2 0.1599999608
0.22 0.1715996128
0.24 0.1823993448
0.26 0.1923991568
0.28 0.2015990488
0.3 0.2099990208
0.32 0.2175990728
0.34 0.2243992048
0.36 0.2303994168
0.38 0.2355997088
0.4 0.2399999224
0.42 0.2435995824
0.44 0.2463993224
0.46 0.2483991424
0.48 0.2495990424
0.5 0.24999999999984
0.52 0.2495990824
0.54 0.2483992224
0.56 0.2463994424
0.58 0.2435997424
0.6 0.2399998848
0.62 0.2355995528
0.64 0.2303993008
0.66 0.2243991288
0.68 0.2175990368
0.7 0.2099990248
0.72 0.2015990928
0.74 0.1923992408
0.76 0.1823994688
0.78 0.1715997768
0.8 0.159999848
0.82 0.147599524
0.84 0.13439928
0.86 0.120399116
0.88 0.105599032
0.9 0.089999028
0.92 0.073599104
0.94 0.05639926
0.96 0.038399496
0.98 0.019599812
1 0.00011980000000001


==> figs/data/P3-W5.dat <==
0 1
0.02 0.98
0.04 0.96
0.06 0.94
0.08 0.92
0.1 0.9
0.12 0.88
0.14 0.86
0.16 0.84
0.18 0.82
0.2 0.8
0.22 0.78
0.24 0.76
0.26 0.74
0.28 0.72
0.3 0.7
0.32 0.68
0.34 0.66
0.36 0.64
0.38 0.62
0.4 0.6
0.42 0.58
0.44 0.56
0.46 0.54
0.48 0.52
0.5 0.5
0.52 0.48
0.54 0.46
0.56 0.44
0.58 0.42
0.6 0.4
0.62 0.38
0.64 0.36
0.66 0.34
0.68 0.32
0.7 0.3
0.72 0.28
0.74 0.26
0.76 0.24
0.78 0.22
0.8 0.2
0.82 0.18
0.84 0.16
0.86 0.14
0.88 0.12
0.9 0.1
0.92 0.08
0.94 0.06
0.96 0.04
0.98 0.02
1 1.0408340855861E-17


==> figs/data/P4-ALFA.dat <==
0 0
0.02 0.02
0.04 0.04
0.06 0.06
0.08 0.08
0.1 0.1
0.12 0.12
0.14 0.14
0.16 0.16
0.18 0.18
0.2 0.2
0.22 0.22
0.24 0.24
0.26 0.26
0.28 0.28
0.3 0.3
0.32 0.32
0.34 0.34
0.36 0.36
0.38 0.38
0.4 0.4
0.42 0.42
0.44 0.44
0.46 0.46
0.48 0.48
0.5 0.49999999969952
0.52 0.48
0.54 0.46
0.56 0.44
0.58 0.42
0.6 0.4
0.62 0.38
0.64 0.36
0.66 0.34
0.68 0.32
0.7 0.3
0.72 0.28
0.74 0.26
0.76 0.24
0.78 0.22
0.8 0.2
0.82 0.18
0.84 0.16
0.86 0.14
0.88 0.12
0.9 0.1
0.92 0.08
0.94 0.06
0.96 0.04
0.98 0.02
1 1.0408340855861E-17


==> figs/data/P4-DISPERSION.dat <==
0 0
0.02 0.18597413692485
0.04 0.32654413160849
0.06 0.44927620365916
0.08 0.56000189444467
0.1 0.66146764321446
0.12 0.75527081187983
0.14 0.84244815684934
0.16 0.92371858684944
0.18 0.99960193767168
0.2 1.0704834229345
0.22 1.1366493785105
0.24 1.1983219005662
0.26 1.2556620495969
0.28 1.3087843400675
0.3 1.3577632388548
0.32 1.4026371159016
0.34 1.4434101974605
0.36 1.48005277807
0.38 1.5124997184446
0.4 1.5406461542645
0.42 1.5643405931389
0.44 1.5833839810233
0.46 1.5975063434529
0.48 1.6063488803715
0.5 1.6094379124329
0.52 1.6063491657478
0.54 1.5975068696102
0.56 1.5833847182559
0.58 1.5643415232073
0.6 1.5406459466763
0.62 1.5124988810728
0.64 1.4800521701144
0.66 1.4434098051981
0.68 1.4026369314297
0.7 1.3577632594532
0.72 1.3087845680034
0.74 1.2556624923415
0.76 1.198322571463
0.78 1.1366502980222
0.8 1.0704827575676
0.82 0.99960098781231
0.84 0.92371783422913
0.86 0.84244762813081
0.88 0.75527055100598
0.9 0.6614677244032
0.92 0.56000245144622
0.94 0.44927750736573
0.96 0.32654685845498
0.98 0.18598093346026
1 0.017643884309283


==> figs/data/P4-ORNESS.dat <==
0 0
0.02 0.02
0.04 0.04
0.06 0.06
0.08 0.08
0.1 0.1
0.12 0.12
0.14 0.14
0.16 0.16
0.18 0.18
0.2 0.2
0.22 0.22
0.24 0.24
0.26 0.26
0.28 0.28
0.3 0.3
0.32 0.32
0.34 0.34
0.36 0.36
0.38 0.38
0.4 0.4
0.42 0.42
0.44 0.44
0.46 0.46
0.48 0.48
0.5 0.5
0.52 0.52
0.54 0.54
0.56 0.56
0.58 0.58
0.6 0.6
0.62 0.62
0.64 0.64
0.66 0.66
0.68 0.68
0.7 0.7
0.72 0.72
0.74 0.74
0.76 0.76
0.78 0.78
0.8 0.8
0.82 0.82
0.84 0.84
0.86 0.86
0.88 0.88
0.9 0.9
0.92 0.92
0.94 0.94
0.96 0.96
0.98 0.98
1 1


==> figs/data/P4-W1.dat <==
0 0
0.02 0.008
0.04 0.016
0.06 0.024
0.08 0.032
0.1 0.04
0.12 0.048
0.14 0.056
0.16 0.064
0.18 0.072
0.2 0.08
0.22 0.088
0.24 0.096
0.26 0.104
0.28 0.112
0.3 0.12
0.32 0.128
0.34 0.136
0.36 0.144
0.38 0.152
0.4 0.16
0.42 0.168
0.44 0.176
0.46 0.184
0.48 0.192
0.5 0.20000000018029
0.52 0.232
0.54 0.264
0.56 0.296
0.58 0.328
0.6 0.36
0.62 0.392
0.64 0.424
0.66 0.456
0.68 0.488
0.7 0.52
0.72 0.552
0.74 0.584
0.76 0.616
0.78 0.648
0.8 0.68
0.82 0.712
0.84 0.744
0.86 0.776
0.88 0.808
0.9 0.84
0.92 0.872
0.94 0.904
0.96 0.936
0.98 0.968
1 1


==> figs/data/P4-W2.dat <==
0 0
0.02 0.008
0.04 0.016
0.06 0.024
0.08 0.032
0.1 0.04
0.12 0.048
0.14 0.056
0.16 0.064
0.18 0.072
0.2 0.08
0.22 0.088
0.24 0.096
0.26 0.104
0.28 0.112
0.3 0.12
0.32 0.128
0.34 0.136
0.36 0.144
0.38 0.152
0.4 0.16
0.42 0.168
0.44 0.176
0.46 0.184
0.48 0.192
0.5 0.19999999987981
0.52 0.192
0.54 0.184
0.56 0.176
0.58 0.168
0.6 0.16
0.62 0.152
0.64 0.144
0.66 0.136
0.68 0.128
0.7 0.12
0.72 0.112
0.74 0.104
0.76 0.096
0.78 0.088
0.8 0.08
0.82 0.072
0.84 0.064
0.86 0.056
0.88 0.048
0.9 0.04
0.92 0.032
0.94 0.024
0.96 0.016
0.98 0.008
1 2.6020852139652E-18


==> figs/data/P4-W3.dat <==
0 0
0.02 0.008
0.04 0.016
0.06 0.024
0.08 0.032
0.1 0.04
0.12 0.048
0.14 0.056
0.16 0.064
0.18 0.072
0.2 0.08
0.22 0.088
0.24 0.096
0.26 0.104
0.28 0.112
0.3 0.12
0.32 0.128
0.34 0.136
0.36 0.144
0.38 0.152
0.4 0.16
0.42 0.168
0.44 0.176
0.46 0.184
0.48 0.192
0.5 0.19999999987981
0.52 0.192
0.54 0.184
0.56 0.176
0.58 0.168
0.6 0.16
0.62 0.152
0.64 0.144
0.66 0.136
0.68 0.128
0.7 0.12
0.72 0.112
0.74 0.104
0.76 0.096
0.78 0.088
0.8 0.08
0.82 0.072
0.84 0.064
0.86 0.056
0.88 0.048
0.9 0.04
0.92 0.032
0.94 0.024
0.96 0.016
0.98 0.008
1 2.6020852139652E-18


==> figs/data/P4-W4.dat <==
0 0
0.02 0.008
0.04 0.016
0.06 0.024
0.08 0.032
0.1 0.04
0.12 0.048
0.14 0.056
0.16 0.064
0.18 0.072
0.2 0.08
0.22 0.088
0.24 0.096
0.26 0.104
0.28 0.112
0.3 0.12
0.32 0.128
0.34 0.136
0.36 0.144
0.38 0.152
0.4 0.16
0.42 0.168
0.44 0.176
0.46 0.184
0.48 0.192
0.5 0.19999999987981
0.52 0.192
0.54 0.184
0.56 0.176
0.58 0.168
0.6 0.16
0.62 0.152
0.64 0.144
0.66 0.136
0.68 0.128
0.7 0.12
0.72 0.112
0.74 0.104
0.76 0.096
0.78 0.088
0.8 0.08
0.82 0.072
0.84 0.064
0.86 0.056
0.88 0.048
0.9 0.04
0.92 0.032
0.94 0.024
0.96 0.016
0.98 0.008
1 2.6020852139652E-18


==> figs/data/P4-W5.dat <==
0 1
0.02 0.968
0.04 0.936
0.06 0.904
0.08 0.872
0.1 0.84
0.12 0.808
0.14 0.776
0.16 0.744
0.18 0.712
0.2 0.68
0.22 0.648
0.24 0.616
0.26 0.584
0.28 0.552
0.3 0.52
0.32 0.488
0.34 0.456
0.36 0.424
0.38 0.392
0.4 0.36
0.42 0.328
0.44 0.296
0.46 0.264
0.48 0.232
0.5 0.20000000018029
0.52 0.192
0.54 0.184
0.56 0.176
0.58 0.168
0.6 0.16
0.62 0.152
0.64 0.144
0.66 0.136
0.68 0.128
0.7 0.12
0.72 0.112
0.74 0.104
0.76 0.096
0.78 0.088
0.8 0.08
0.82 0.072
0.84 0.064
0.86 0.056
0.88 0.048
0.9 0.04
0.92 0.032
0.94 0.024
0.96 0.016
0.98 0.008
1 2.6020852139652E-18


==> figs/data/P5-ALFA.dat <==
0 0
0.02 0.02
0.04 0.04
0.06 0.06
0.08 0.08
0.1 0.1
0.12 0.12
0.14 0.14
0.16 0.16
0.18 0.18
0.2 0.2
0.22 0.22
0.24 0.24
0.26 0.26
0.28 0.28
0.3 0.3
0.32 0.32
0.34 0.34
0.36 0.36
0.38 0.38
0.4 0.4
0.42 0.42
0.44 0.44
0.46 0.46
0.48 0.48
0.5 0.49999999969952
0.52 0.48
0.54 0.46
0.56 0.44
0.58 0.42
0.6 0.4
0.62 0.38
0.64 0.36
0.66 0.34
0.68 0.32
0.7 0.3
0.72 0.28
0.74 0.26
0.76 0.24
0.78 0.22
0.8 0.2
0.82 0.18
0.84 0.16
0.86 0.14
0.88 0.12
0.9 0.1
0.92 0.08
0.94 0.06
0.96 0.04
0.98 0.02
1 1.0408340855861E-17


==> figs/data/P5-DISPERSION.dat <==
0 0
0.02 0.21840063735095
0.04 0.3788215923041
0.06 0.51602453025025
0.08 0.63746372893162
0.1 0.74669231769099
0.12 0.84580545480069
0.14 0.93618591334771
0.16 1.0188130195713
0.18 1.0944146922428
0.2 1.1635506722296
0.22 1.2266595026214
0.24 1.284104234621
0.26 1.3361783264399
0.28 1.3831265365044
0.3 1.4251561326143
0.32 1.462445654785
0.34 1.4951522438385
0.36 1.5234183084327
0.38 1.5473782160861
0.4 1.567164922431
0.42 1.5829183567685
0.44 1.5948039572095
0.46 1.6030185842626
0.48 1.6078088460422
0.5 1.6094379124333
0.52 1.607809003926
0.54 1.6030189277578
0.56 1.5948045084868
0.58 1.5829191303239
0.6 1.567164731799
0.62 1.5473774017986
0.64 1.523417683982
0.66 1.4951518223274
0.68 1.4624454491337
0.7 1.425156156984
0.72 1.3831268075862
0.74 1.3361788648078
0.76 1.284105066354
0.78 1.2266606614591
0.8 1.1635498211596
0.82 1.094413464104
0.84 1.0188120379865
0.86 0.93618521938707
0.88 0.84580511102185
0.9 0.74669242490891
0.92 0.63746446358167
0.94 0.51602624288183
0.96 0.3788251466672
0.98 0.21840937912143
1 0.022295650139278


==> figs/data/P5-ORNESS.dat <==
0 0
0.02 0.02
0.04 0.04
0.06 0.06
0.08 0.08
0.1 0.1
0.12 0.12
0.14 0.14
0.16 0.16
0.18 0.18
0.2 0.2
0.22 0.22
0.24 0.24
0.26 0.26
0.28 0.28
0.3 0.3
0.32 0.32
0.34 0.34
0.36 0.36
0.38 0.38
0.4 0.4
0.42 0.42
0.44 0.44
0.46 0.46
0.48 0.48
0.5 0.5
0.52 0.52
0.54 0.54
0.56 0.56
0.58 0.58
0.6 0.6
0.62 0.62
0.64 0.64
0.66 0.66
0.68 0.68
0.7 0.7
0.72 0.72
0.74 0.74
0.76 0.76
0.78 0.78
0.8 0.8
0.82 0.82
0.84 0.84
0.86 0.86
0.88 0.88
0.9 0.9
0.92 0.92
0.94 0.94
0.96 0.96
0.98 0.98
1 1


==> figs/data/P5-W1.dat <==
0 0
0.02 0.0041011097375452
0.04 0.0084084612757413
0.06 0.012928746626956
0.08 0.017669187534234
0.1 0.022637604510958
0.12 0.027842498765695
0.14 0.033293150219194
0.16 0.038999735840661
0.18 0.044973473954005
0.2 0.051226831228879
0.22 0.057773935911082
0.24 0.064630146562172
0.26 0.071813157517809
0.28 0.079343224958154
0.3 0.087243803273219
0.32 0.095542418808226
0.34 0.10427190581312
0.36 0.11347221901545
0.38 0.1231932134042
0.4 0.13349928957669
0.42 0.14447756868086
0.44 0.15625201189697
0.46 0.16901997854264
0.48 0.1831581049181
0.5 0.19999999984638
0.52 0.21431599833546
0.54 0.23403969325695
0.56 0.25650372929973
0.58 0.28095481995949
0.6 0.30699864050531
0.62 0.33438665377265
0.64 0.36294458869764
0.66 0.39254390114009
0.68 0.42308487660916
0.7 0.45448760281276
0.72 0.48668640936917
0.74 0.51962624228539
0.76 0.55326019184808
0.78 0.58754774500868
0.8 0.62245374497304
0.82 0.65794705403896
0.84 0.69399954646853
0.86 0.73058634654845
0.88 0.76768501726083
0.9 0.80527520436509
0.92 0.84333834777029
0.94 0.8818574448514
0.96 0.92081685440682
0.98 0.96020213280226
1 0.99993943202072


==> figs/data/P5-W2.dat <==
0 0
0.02 0.008
0.04 0.016
0.06 0.024
0.08 0.032
0.1 0.04
0.12 0.048
0.14 0.056
0.16 0.064
0.18 0.072
0.2 0.08
0.22 0.088
0.24 0.096
0.26 0.104
0.28 0.112
0.3 0.12
0.32 0.128
0.34 0.136
0.36 0.144
0.38 0.152
0.4 0.16
0.42 0.168
0.44 0.176
0.46 0.184
0.48 0.192
0.5 0.20000000011919
0.52 0.20968400166454
0.54 0.21396030674305
0.56 0.21549627070027
0.58 0.21504518004051
0.6 0.21300135949469
0.62 0.20961334622735
0.64 0.20505541130236
0.66 0.19945609885991
0.68 0.19291512339084
0.7 0.18551239718724
0.72 0.17731359063083
0.74 0.16837375771461
0.76 0.15873980815192
0.78 0.14845225499132
0.8 0.13754625502696
0.82 0.12605294596104
0.84 0.11400045353147
0.86 0.10141365345155
0.88 0.088314982739167
0.9 0.07472479563491
0.92 0.060661652229708
0.94 0.046142555148598
0.96 0.031183145593181
0.98 0.015797867197742
1 6.0567979283542E-5


==> figs/data/P5-W3.dat <==
0 0
0.02 0.011898890262455
0.04 0.023591538724259
0.06 0.035071253373044
0.08 0.046330812465766
0.1 0.057362395489042
0.12 0.068157501234305
0.14 0.078706849780807
0.16 0.089000264159339
0.18 0.099026526045995
0.2 0.10877316877112
0.22 0.11822606408892
0.24 0.12736985343783
0.26 0.13618684248219
0.28 0.14465677504185
0.3 0.15275619672678
0.32 0.16045758119177
0.34 0.16772809418688
0.36 0.17452778098455
0.38 0.1808067865958
0.4 0.18650071042331
0.42 0.19152243131914
0.44 0.19574798810304
0.46 0.19898002145736
0.48 0.2008418950819
0.5 0.20000000009402
0.52 0.20084200083227
0.54 0.19898015337153
0.56 0.19574813535013
0.58 0.19152259002026
0.6 0.18650067974734
0.62 0.18080667311367
0.64 0.17452770565118
0.66 0.16772804942995
0.68 0.16045756169542
0.7 0.15275619859362
0.72 0.14465679531541
0.74 0.13618687885731
0.76 0.12736990407596
0.78 0.11822612749566
0.8 0.10877312751348
0.82 0.099026472980522
0.84 0.089000226765737
0.86 0.078706826725776
0.88 0.068157491369583
0.9 0.057362397817455
0.92 0.046330826114854
0.94 0.035071277574299
0.96 0.02359157279659
0.98 0.011898933598871
1 3.0283989641766E-5


==> figs/data/P5-W4.dat <==
0 0
0.02 0.01579778052491
0.04 0.031183077448517
0.06 0.046142506746087
0.08 0.060661624931533
0.1 0.074724790978085
0.12 0.088315002468611
0.14 0.10141369956161
0.16 0.11400052831868
0.18 0.12605305209199
0.2 0.13754633754224
0.22 0.14845212817784
0.24 0.15873970687566
0.26 0.16837368496438
0.28 0.17731355008369
0.3 0.18551239345356
0.32 0.19291516238355
0.34 0.19945618837376
0.36 0.2050555619691
0.38 0.2096135731916
0.4 0.21300142084662
0.42 0.21504486263829
0.44 0.21549597620607
0.46 0.21396004291471
0.48 0.20968379016379
0.5 0.20000000006886
0.52 0.192
0.54 0.184
0.56 0.176
0.58 0.168
0.6 0.16
0.62 0.152
0.64 0.144
0.66 0.136
0.68 0.128
0.7 0.12
0.72 0.112
0.74 0.104
0.76 0.096
0.78 0.088
0.8 0.08
0.82 0.072
0.84 0.064
0.86 0.056
0.88 0.048
0.9 0.04
0.92 0.032
0.94 0.024
0.96 0.016
0.98 0.008
1 2.6020852139652E-18


==> figs/data/P5-W5.dat <==
0 1
0.02 0.96020221947509
0.04 0.92081692255148
0.06 0.88185749325391
0.08 0.84333837506847
0.1 0.80527520902192
0.12 0.76768499753139
0.14 0.73058630043839
0.16 0.69399947168132
0.18 0.65794694790801
0.2 0.62245366245776
0.22 0.58754787182216
0.24 0.55326029312434
0.26 0.51962631503562
0.28 0.48668644991631
0.3 0.45448760654644
0.32 0.42308483761645
0.34 0.39254381162624
0.36 0.3629444380309
0.38 0.3343864268084
0.4 0.30699857915338
0.42 0.28095513736171
0.44 0.25650402379393
0.46 0.23403995708529
0.48 0.21431620983621
0.5 0.19999999987155
0.52 0.18315799916773
0.54 0.16901984662847
0.56 0.15625186464987
0.58 0.14447740997974
0.6 0.13349932025266
0.62 0.12319332688633
0.64 0.11347229434882
0.66 0.10427195057005
0.68 0.095542438304581
0.7 0.087243801406382
0.72 0.079343204684585
0.74 0.071813121142694
0.76 0.064630095924038
0.78 0.05777387250434
0.8 0.051226872486519
0.82 0.044973527019478
0.84 0.038999773234263
0.86 0.033293173274224
0.88 0.027842508630417
0.9 0.022637602182545
0.92 0.017669173885146
0.94 0.012928722425701
0.96 0.0084084272034097
0.98 0.004101066401129
1 -3.0283989641775E-5


==> figs/data/P6-ALFA.dat <==
0 0
0.02 0.02
0.04 0.04
0.06 0.06
0.08 0.08
0.1 0.1
0.12 0.12
0.14 0.14
0.16 0.16
0.18 0.18
0.2 0.2
0.22 0.22
0.24 0.24
0.26 0.26
0.28 0.28
0.3 0.3
0.32 0.32
0.34 0.34
0.36 0.36
0.38 0.38
0.4 0.4
0.42 0.42
0.44 0.44
0.46 0.46
0.48 0.48
0.5 0.49999999969952
0.52 0.48
0.54 0.46
0.56 0.44
0.58 0.42
0.6 0.4
0.62 0.38
0.64 0.36
0.66 0.34
0.68 0.32
0.7 0.3
0.72 0.28
0.74 0.26
0.76 0.24
0.78 0.22
0.8 0.2
0.82 0.18
0.84 0.16
0.86 0.14
0.88 0.12
0.9 0.1
0.92 0.08
0.94 0.06
0.96 0.04
0.98 0.02
1 1.0408340855861E-17


==> figs/data/P6-DISPERSION.dat <==
0 0
0.02 0.24057839040406
0.04 0.41187978608371
0.06 0.55566094705069
0.08 0.68091000553477
0.1 0.79193507810593
0.12 0.89129671153052
0.14 0.9807030852706
0.16 1.0613811937936
0.18 1.1342597408532
0.2 1.2000695398395
0.22 1.2594008639204
0.24 1.3127568708882
0.26 1.3605629711104
0.28 1.4031915880255
0.3 1.4409757114874
0.32 1.4742191359475
0.34 1.503204290962
0.36 1.5281980610562
0.38 1.5494554930726
0.4 1.567219960399
0.42 1.5817186765581
0.44 1.593154563123
0.46 1.601665133205
0.48 1.6072395420924
0.5 1.609437912433
0.52 1.6072397027509
0.54 1.6016654237401
0.56 1.5931550002728
0.58 1.5817192875498
0.6 1.5672198054609
0.62 1.5494548114257
0.64 1.5281975193497
0.66 1.5032039124358
0.68 1.4742189453707
0.7 1.4409757353701
0.72 1.4031918554643
0.74 1.3605635151214
0.76 1.312757730273
0.78 1.259402085874
0.8 1.2000686242616
0.82 1.1342583979501
0.84 1.0613801042032
0.86 0.98070230444831
0.88 0.89129632013512
0.9 0.79193520221059
0.92 0.68091086154993
0.94 0.55566296000892
0.96 0.41188399665782
0.98 0.24058881757386
1 0.026714227140614


==> figs/data/P6-ORNESS.dat <==
0 0
0.02 0.02
0.04 0.04
0.06 0.06
0.08 0.08
0.1 0.1
0.12 0.12
0.14 0.14
0.16 0.16
0.18 0.18
0.2 0.2
0.22 0.22
0.24 0.24
0.26 0.26
0.28 0.28
0.3 0.3
0.32 0.32
0.34 0.34
0.36 0.36
0.38 0.38
0.4 0.4
0.42 0.42
0.44 0.44
0.46 0.46
0.48 0.48
0.5 0.5
0.52 0.52
0.54 0.54
0.56 0.56
0.58 0.58
0.6 0.6
0.62 0.62
0.64 0.64
0.66 0.66
0.68 0.68
0.7 0.7
0.72 0.72
0.74 0.74
0.76 0.76
0.78 0.78
0.8 0.8
0.82 0.82
0.84 0.84
0.86 0.86
0.88 0.88
0.9 0.9
0.92 0.92
0.94 0.94
0.96 0.96
0.98 0.98
1 1


==> figs/data/P6-W1.dat <==
0 0
0.02 0.00024184261585201
0.04 0.00097359562840557
0.06 0.0022057992388647
0.08 0.0039497047875256
0.1 0.0062173585187319
0.12 0.0090216998482952
0.14 0.012376677531215
0.16 0.016297388154518
0.18 0.020800242795405
0.2 0.025903231014952
0.22 0.031626561663396
0.24 0.037991478618029
0.26 0.045022232630273
0.28 0.052746053236086
0.3 0.061193814031052
0.32 0.070400926807114
0.34 0.08040857707804
0.36 0.09126548966711
0.38 0.10303055888956
0.4 0.11577719208343
0.42 0.129600628374
0.44 0.14462886501535
0.46 0.16105279144681
0.48 0.17920288045939
0.5 0.1999999998252
0.52 0.20640552956789
0.54 0.21810524525541
0.56 0.23325731413995
0.58 0.25120077556103
0.6 0.27155448344262
0.62 0.29406149932561
0.64 0.3185312423805
0.66 0.3448173156166
0.68 0.37280192594006
0.7 0.40238762078143
0.72 0.43349202710151
0.74 0.46604431987629
0.76 0.49998275085005
0.78 0.53525286014283
0.8 0.57180663647577
0.82 0.60960071347302
0.84 0.64859493929822
0.86 0.68875345696285
0.88 0.73004344385314
0.9 0.77243470641311
0.92 0.81589934681196
0.94 0.86041148594623
0.96 0.90594703109494
0.98 0.95248347937755
1 0.99985517346513


==> figs/data/P6-W2.dat <==
0 0
0.02 0.008
0.04 0.016
0.06 0.024
0.08 0.032
0.1 0.04
0.12 0.048
0.14 0.056
0.16 0.064
0.18 0.072
0.2 0.08
0.22 0.088
0.24 0.096
0.26 0.104
0.28 0.112
0.3 0.12
0.32 0.128
0.34 0.136
0.36 0.144
0.38 0.152
0.4 0.16
0.42 0.168
0.44 0.176
0.46 0.184
0.48 0.192
0.5 0.20000000012019
0.52 0.21759447043211
0.54 0.22989475474459
0.56 0.23874268586005
0.58 0.24479922443897
0.6 0.24844551655738
0.62 0.24993850067439
0.64 0.2494687576195
0.66 0.2471826843834
0.68 0.24319807405994
0.7 0.23761237921857
0.72 0.23050797289849
0.74 0.22195568012371
0.76 0.21201724914995
0.78 0.20074713985717
0.8 0.18819336352423
0.82 0.17439928652698
0.84 0.15940506070178
0.86 0.14324654303715
0.88 0.12595655614686
0.9 0.10756529358689
0.92 0.088100653188036
0.94 0.067588514053766
0.96 0.046052968905056
0.98 0.023516520622453
1 0.00014482653486909


==> figs/data/P6-W3.dat <==
0 0
0.02 0.015758157384148
0.04 0.031026404371594
0.06 0.045794200761135
0.08 0.060050295212474
0.1 0.073782641481268
0.12 0.086978300151705
0.14 0.099623322468785
0.16 0.11170261184548
0.18 0.1231997572046
0.2 0.13409676898505
0.22 0.1443734383366
0.24 0.15400852138197
0.26 0.16297776736973
0.28 0.17125394676391
0.3 0.17880618596895
0.32 0.18559907319289
0.34 0.19159142292196
0.36 0.19673451033289
0.38 0.20096944111044
0.4 0.20422280791657
0.42 0.206399371626
0.44 0.20737113498465
0.46 0.20694720855319
0.48 0.20479711954061
0.5 0.20000000011471
0.52 0.20479723521606
0.54 0.20694737737229
0.56 0.20737134293002
0.58 0.20639961221948
0.6 0.20422275827869
0.62 0.2009692503372
0.64 0.19673437880975
0.66 0.1915913421917
0.68 0.18559903702997
0.7 0.17880618960929
0.72 0.17125398644924
0.74 0.16297784006186
0.76 0.15400862457497
0.78 0.14437356992858
0.8 0.13409668176211
0.82 0.12319964326349
0.84 0.11170253035089
0.86 0.099623271518575
0.88 0.086978278073428
0.9 0.073782646793446
0.92 0.060050326594018
0.94 0.045794257026883
0.96 0.031026484452528
0.98 0.015758260311227
1 7.2413267434547E-5


==> figs/data/P6-W4.dat <==
0 0
0.02 0.023516314768296
0.04 0.046052808743189
0.06 0.067588401522271
0.08 0.088100590424949
0.1 0.10756528296254
0.12 0.12595660030341
0.14 0.14324664493757
0.16 0.15940522369096
0.18 0.17439951440919
0.2 0.1881935379701
0.22 0.20074687667321
0.24 0.21201704276394
0.26 0.22195553473945
0.28 0.23050789352783
0.3 0.2376123719379
0.32 0.24319814638577
0.34 0.24718284584392
0.36 0.24946902066578
0.38 0.24993888222088
0.4 0.24844561583314
0.42 0.24479874325201
0.44 0.2387422699693
0.46 0.22989441710638
0.48 0.21759423908122
0.5 0.20000000010923
0.52 0.192
0.54 0.184
0.56 0.176
0.58 0.168
0.6 0.16
0.62 0.152
0.64 0.144
0.66 0.136
0.68 0.128
0.7 0.12
0.72 0.112
0.74 0.104
0.76 0.096
0.78 0.088
0.8 0.08
0.82 0.072
0.84 0.064
0.86 0.056
0.88 0.048
0.9 0.04
0.92 0.032
0.94 0.024
0.96 0.016
0.98 0.008
1 2.6020852139652E-18


==> figs/data/P6-W5.dat <==
0 1
0.02 0.9524836852317
0.04 0.90594719125681
0.06 0.86041159847773
0.08 0.81589940957505
0.1 0.77243471703746
0.12 0.73004339969659
0.14 0.68875335506243
0.16 0.64859477630903
0.18 0.60960048559081
0.2 0.5718064620299
0.22 0.53525312332679
0.24 0.49998295723606
0.26 0.46604446526055
0.28 0.43349210647217
0.3 0.4023876280621
0.32 0.37280185361423
0.34 0.34481715415608
0.36 0.31853097933422
0.38 0.29406111777912
0.4 0.27155438416686
0.42 0.25120125674799
0.44 0.2332577300307
0.46 0.21810558289362
0.48 0.20640576091878
0.5 0.19999999983068
0.52 0.17920276478394
0.54 0.16105262262771
0.56 0.14462865706998
0.58 0.12960038778052
0.6 0.11577724172131
0.62 0.1030307496628
0.64 0.091265621190249
0.66 0.0804086578083
0.68 0.070400962970031
0.7 0.061193810390714
0.72 0.052746013550756
0.74 0.045022159938144
0.76 0.037991375425026
0.78 0.031626430071415
0.8 0.025903318237885
0.82 0.02080035673651
0.84 0.01629746964911
0.86 0.012376728481425
0.88 0.0090217219265723
0.9 0.0062173532065541
0.92 0.003949673405982
0.94 0.0022057429731167
0.96 0.0009735155474718
0.98 0.00024173968877336
1 -7.2413267434563E-5


==> figs/data/PN100-DISPERSION.dat <==
0.9 3.2948146441696
0.902 3.277493951581
0.904 3.2579905904435
0.906 3.2381183754989
0.908 3.2178551548983
0.91 3.1971833973773
0.912 3.1785558267165
0.914 3.1586399001531
0.916 3.1366801366669
0.918 3.1142373465891
0.92 3.0912799271054
0.922 3.0677837288132
0.924 3.0437212404936
0.926 3.0190632503645
0.928 2.9965966999777
0.93 2.9719710333973
0.932 2.9453849186105
0.934 2.9180655533266
0.936 2.8899683615406
0.938 2.8610472730416
0.94 2.8312518494878
0.942 2.800526895644
0.944 2.7688118819694
0.946 2.7360401984916
0.948 2.7021382936485
0.95 2.6702790263362
0.952 2.6347069250629
0.954 2.5969123436802
0.956 2.5576005147715
0.958 2.5166369213037
0.96 2.4738796253284
0.962 2.4291604603674
0.964 2.3822871585457
0.966 2.3330382801504
0.968 2.2811584838624
0.97 2.2263491529655
0.972 2.1682526609347
0.974 2.1027666716342
0.976 2.0365388017978
0.978 1.9655540412557
0.98 0.44706136975981
0.982 1.9182488058105
0.984 0.41632186208773
0.986 0.3644355895184
0.988 0.3578322689673
0.99 0.34579630087256
0.992 0.3337062004974
0.994 0.32161610012224
0.996 0.30952599974708
0.998 0.29743589937192
1 0.28534579899676


==> figs/data/PN100-ORNESS.dat <==
0.9 0.89802230142285
0.902 0.90007486462758
0.904 0.90201763397887
0.906 0.90396108221458
0.908 0.90590490426507
0.91 0.907849194099
0.912 0.90996334698872
0.914 0.91202416933253
0.916 0.91398041128799
0.918 0.91593827161548
0.92 0.91789723804339
0.922 0.91985752052092
0.924 0.92181920283663
0.926 0.92378239352262
0.928 0.92596698796542
0.93 0.92804078784023
0.932 0.9300200770076
0.934 0.93200185477418
0.936 0.93398610241806
0.938 0.93597301397
0.94 0.93796277912189
0.942 0.93995559875884
0.944 0.94195169155651
0.946 0.94395129482551
0.948 0.94595466681397
0.95 0.94825935571213
0.952 0.95035296558508
0.954 0.95237773218876
0.956 0.95440765568964
0.958 0.95644242382372
0.96 0.95848281749104
0.962 0.96052898589523
0.964 0.96258112203264
0.966 0.96463945338364
0.968 0.96670451487437
0.97 0.96877693340098
0.972 0.97085945205721
0.974 0.97255650913977
0.976 0.97464430399605
0.978 0.97666404516765
0.98 0.36901706872752
0.982 1.0353900097542
0.984 0.40840130774358
0.986 0.41916338989824
0.988 0.45707211265287
0.99 0.50251256281407
0.992 0.54802792289183
0.994 0.5935432829696
0.996 0.63905864304736
0.998 0.68457400312512
1 0.73008936320288

